Blind error estimation for CUR approximation

Low-rank approximation is a fundamental tool for scalable matrix computations. While such approximations have classically been formed via the truncated SVD, recent advances in randomized numerical linear algebra have produced methods of comparable accuracy at a fraction of the cost. A key advantage of these approaches is their ability to operate with limited access to the full matrix. A prominent example is the CUR decomposition, which builds an approximation from only a subset of columns and rows, making it particularly well-suited to settings where global matrix access is unavailable, such as in the design of spectro-microscopy experiments where even matrix-vector products cannot be computed. However, the randomness inherent to these methods introduces a key challenge: efficiently assessing approximation accuracy under the stringent constraint that only a subset of matrix entries can be observed. We derive a "blind" estimator of the Frobenius error of a CUR decomposition. For this estimator, we derive a worst-case lower bound on the number of required column queries, and provide techniques for quantifying its uncertainty. Finally, we demonstrate the performance of the estimator and the uncertainty sets on a mix of synthetic problems and real spectro-microscopy examples.

==> csv-paper/bs-data-1/bci_gau.csv <==
s,estimate,lower,upper, lower_n, upper_n
50,1329.76775,1189.36958,1574.1546332843523, 1166.7077673389863, 1568.4570190424115
150,773.491754,697.31310222, 804.2927838815046, 704.3971250644626, 818.1543414717049
250,595.50080,560.933167, 664.5256957482692, 565.5795248688346, 670.8031643640984
350,519.39613,468.3756, 584.9744760930289, 458.7117725955003, 585.545132399838
450,459.391319,416.340311, 521.7655996939957, 403.383283561898, 517.7376237382643 
550,414.43649,360.81091181, 432.5454699232611, 351.949668310112546, 427.8865982735844
650,389.284476,369.288409, 447.72735272171747, 370.8768318670379, 452.4116652694789
750,365.55946,353.60601, 412.1955713422001, 350.1457094671986, 413.9182756018924
850,344.7997,328.821001, 407.6539057741501, 328.29569842003164, 412.7459114098425
950,317.34677,292.44607, 339.37361993307775, 292.33419827087863, 342.35934611963984


==> csv-paper/bs-data-1/bci_spectro.csv <==
s,estimate,lower,upper, lower_n, upper_n
1,0.20604595952995952, 0.19667427923401648, 0.216288610326245, 0.19574635456736245, 0.2163455644925566
2,0.17840950972997954, 0.171020740087278, 0.1864035039076148, 0.1707668354000425, 0.18605218405991658
3,0.1220753810757605, 0.11369050570734875, 0.1302949998344166, 0.1134294146774432, 0.1307213474740778
4,0.10354314303339188, 0.09352873703227428, 0.11181886176522997, 0.09494080753311684, 0.11214547853366691
4,0.1325104325087873, 0.12673557966732987, 0.1378810216411392, 0.12666420546334634, 0.13835665955422827
5,0.09490500090097635, 0.09104427667783556, 0.09873842971985046, 0.09100157158177215, 0.09880843022018056
5,0.08420886794229655, 0.07885354128962113, 0.08871540199022257, 0.07930246294270174, 0.08911527294189137
6,0.10961162399947008, 0.10365328690503528, 0.1152943755612848, 0.1040416968582435, 0.11518155114069667
7,0.10372800591301275, 0.0989507291304743, 0.10803564299155327, 0.09928416483810948, 0.10817184698791601
8,0.08195067040591446, 0.07835058740265896, 0.08520711509361782, 0.07840495368055224, 0.08549638713127668
9,0.05587332855745307, 0.05209831414530529, 0.059166964662747894, 0.052477392307840987, 0.05926926480706515
10,0.05994597543670484, 0.05638445844683409, 0.06315273372878355, 0.05657998941110807, 0.0633119614623016
11,0.0647354697416298, 0.05707703238257928, 0.07022343018197849, 0.058531713521764644, 0.07093922596149496
13,0.05554024432337964, 0.051777997423681305, 0.05891905198240855, 0.05197522110170913, 0.05910526754505015
14,0.05999198276178428, 0.055061385792044726, 0.06395659584931783, 0.05532659463126182, 0.06465737089230675
15,0.05006854506349861, 0.04704570050007978, 0.05267821767368285, 0.047235783554704085, 0.05290130657229313
16,0.04939982097172019, 0.04687374302615213, 0.051521732297051114, 0.04699677227319979, 0.05180286967024059
17,0.049314398727152195, 0.046107690001028746, 0.05184491670042151, 0.04643662627105198, 0.05219217118325241
19,0.04467348789563432, 0.04218505426643498, 0.04709752171097396, 0.042185435396499875, 0.04716154039476877

==> csv-paper/extra-col-rel-var-increase-rank/summary.csv <==
x,y,logval
1,1,-6.043015413034131
2,1,-5.59105689686134
3,1,-5.249393758246487
4,1,-4.990896632779823
5,1,-4.6382713531900785
6,1,-4.231249418950513
7,1,-3.9787531065797976
8,1,-3.6128933992077443
9,1,-3.570267449795124
10,1,-3.0693849988304285
1,2,-6.306626823049684
2,2,-5.79544219349312
3,2,-5.427390525559349
4,2,-5.190974566149324
5,2,-4.985247576139857
6,2,-4.324200201444873
7,2,-4.262793115270307
8,2,-3.941582750473033
9,2,-3.86015435494819
10,2,-3.532082194302343
1,3,-6.646180556344386
2,3,-6.136637410485799
3,3,-5.815537481371448
4,3,-5.549266681130357
5,3,-5.2825135730966695
6,3,-4.677425284303373
7,3,-4.5497865380397595
8,3,-4.112437183313386
9,3,-4.000577728338014
10,3,-3.79380282573349
1,4,-6.865959949439915
2,4,-6.466407676002086
3,4,-6.003699257312067
4,4,-5.77182619739935
5,4,-5.533648336890231
6,4,-5.013687525989037
7,4,-4.97125569643006
8,4,-4.456475516389903
9,4,-4.534035710796429
10,4,-3.962749526678508
1,5,-7.261811392195166
2,5,-6.717011323416644
3,5,-6.251414854240797
4,5,-6.076844938512359
5,5,-5.869362097005472
6,5,-5.306663906451711
7,5,-5.166509332708908
8,5,-4.754747930375898
9,5,-4.830694443569781
10,5,-4.449148942653307
1,6,-7.520965863880082
2,6,-6.922523625544177
3,6,-6.557272277090502
4,6,-6.410177580501767
5,6,-6.283310228050221
6,6,-5.597650731147804
7,6,-5.448637068839422
8,6,-5.096068754165305
9,6,-5.154355584767121
10,6,-4.753368008933066
1,7,-7.777724984499167
2,7,-7.35218980304237
3,7,-6.919491872126009
4,7,-6.690034008651875
5,7,-6.4252134738702456
6,7,-5.8208913344316215
7,7,-5.750453849418349
8,7,-5.297384901347465
9,7,-5.392132506850005
10,7,-4.888319025915533
1,8,-8.111553443154683
2,8,-7.603170176113895
3,8,-7.14429307947367
4,8,-6.986865722517156
5,8,-6.753808927624964
6,8,-6.155294603215639
7,8,-6.03414191411386
8,8,-5.71051590478059
9,8,-5.592282306775973
10,8,-5.295694733274635
1,9,-8.418056629988893
2,9,-7.993937636916896
3,9,-7.457516843005185
4,9,-7.227849441463187
5,9,-7.170933638198731
6,9,-6.54091979143073
7,9,-6.417303935327244
8,9,-5.99438037882598
9,9,-5.898313363579683
10,9,-5.514868429390368
1,10,-8.719133081765278
2,10,-8.227421554924984
3,10,-7.787057532074703
4,10,-7.632226874032575
5,10,-7.411342484669993
6,10,-6.756208233095472
7,10,-6.7573533470119695
8,10,-6.223939833028996
9,10,-6.335897059884357
10,10,-5.960642039692585


==> csv-paper/extra-col-rel-var/summary.csv <==
x,y,logval
1,1,-6.0833306892115
2,1,-5.68750316073165
3,1,-5.302144591141715
4,1,-4.907790976281748
5,1,-4.716145566074809
6,1,-4.52840071896187
7,1,-3.9888899734393255
8,1,-3.705731256561108
9,1,-3.496826073826263
10,1,-3.1830460616205225
1,2,-6.244782343621236
2,2,-5.9263951225117095
3,2,-5.505515682366622
4,2,-5.299272118269387
5,2,-4.964301969903453
6,2,-4.6340704481909745
7,2,-4.41563715383312
8,2,-3.9530443221525164
9,2,-3.6323294266612374
10,2,-3.427590053013207
1,3,-6.490666134911566
2,3,-6.190419208574499
3,3,-5.910769921203869
4,3,-5.672421523741452
5,3,-5.076697029876118
6,3,-5.019760299196199
7,3,-4.666022507874499
8,3,-4.298518382436998
9,3,-3.966762951554601
10,3,-3.7328764737249016
1,4,-6.715067368214051
2,4,-6.5865169708304325
3,4,-6.1782707620582125
4,4,-5.905844938284589
5,4,-5.386114998869245
6,4,-5.243371702881658
7,4,-4.916316892219366
8,4,-4.539897022941848
9,4,-4.242385651781463
10,4,-3.9648365178459684
1,5,-7.037129020043787
2,5,-6.953003020866282
3,5,-6.4363927518761
4,5,-6.164612930701217
5,5,-5.810025986250871
6,5,-5.582904341595459
7,5,-5.2480914825909
8,5,-4.996502292225354
9,5,-4.487082803253008
10,5,-4.325795094425387
1,6,-7.293769499628864
2,6,-7.215633732793998
3,6,-6.676979374528917
4,6,-6.379008166617772
5,6,-6.057718702474843
6,6,-5.898052598608467
7,6,-5.5140463520957805
8,6,-5.180286333077165
9,6,-4.74180809315489
10,6,-4.537978654537861
1,7,-7.736390733859438
2,7,-7.4320670226061125
3,7,-7.050728623319524
4,7,-6.730743644466233
5,7,-6.378002131990413
6,7,-6.1571145567163175
7,7,-5.791473563594567
8,7,-5.502556028205706
9,7,-5.059163603972813
10,7,-4.932411850402679
1,8,-8.074800503732707
2,8,-7.947455147298877
3,8,-7.310017685635495
4,8,-7.051499210195985
5,8,-6.582644718307202
6,8,-6.532057953382302
7,8,-6.095452726995539
8,8,-5.7693831151277095
9,8,-5.327059475564971
10,8,-5.20281717833628
1,9,-8.330867015391162
2,9,-8.158347183928855
3,9,-7.648517239172056
4,9,-7.302915330493816
5,9,-6.946852912251704
6,9,-6.771546749225841
7,9,-6.417434527443369
8,9,-6.031619161654233
9,9,-5.641482351638088
10,9,-5.426594519960799
1,10,-8.60305321648714
2,10,-8.552381877125185
3,10,-8.02920904930096
4,10,-7.536683406076304
5,10,-7.385541152344984
6,10,-7.140723203686738
7,10,-6.816511292827604
8,10,-6.404017408191777
9,10,-6.08829812124882
10,10,-5.756161139176676


==> csv-paper/lro-fail/summary.csv <==
s_vec,errSVD,errCUR,LRO
50,381844.5889599847,7.220390782309879e6,0.025716917268204444
150,319185.26375880913,7.220390782309879e6,0.0005477260719810588
250,271923.8764257534,7.220390782309879e6,0.0007384859890488354
350,234031.57212217656,7.220390782309879e6,0.000536864704206113
450,201485.0169603114,7.220390782309879e6,3.582933287042516e-5
550,172446.4603898884,7.220390782309879e6,9.725185275531094e-5
650,147161.27589643936,7.220390782309879e6,2.9098469978388934e-5
750,124666.46397874317,7.220390782309879e6,0.0002559041919312675
850,104726.67784189133,7.220390782309879e6,2.137190114357046e-5
950,86588.87791732886,7.220390782309879e6,4.2297918004143275e-5


==> csv-paper/lro-work/summary.csv <==
s_vec,errSVD,errCUR,LRO
25,0.04960628287400617,0.29310461906836943,0.7467314421298583
50,0.00276213586400995,0.02390645330055877,0.061626514302684336
75,0.00015379895628599507,0.0020919811585120556,0.007961311020114983
100,8.563705812907205e-6,0.0001317616773165182,0.0003981849140930819
125,4.76837158203125e-7,9.386208810238394e-6,2.928290196674725e-5
150,2.655085081280287e-8,5.440785838759585e-7,2.341654797783837e-6
175,1.478382434666346e-9,4.2413304360934094e-8,1.1864245410608447e-7
200,8.231806349783987e-11,2.526529149461631e-9,6.324092181190714e-9
225,4.58356607812629e-12,1.6837210276905933e-10,5.218990860768235e-10
250,2.552183214696408e-13,9.283138884966993e-12,3.15677341505021e-11


==> csv-paper/quality-DS1/summary.csv <==
p_actual,errCUR,spect,tmiCURl_mean
1.654595e-02,1.653851e-01,1.048690e-01,1.730710e-01
2.319091e-02,1.298247e-01,5.729554e-02,1.150505e-01
3.953751e-02,1.025143e-01,4.375622e-02,1.062881e-01
4.611602e-02,1.088419e-01,3.697860e-02,9.639367e-02
5.575121e-02,1.182933e-01,1.776096e-02,1.219869e-01
6.226327e-02,8.595342e-02,1.499445e-02,8.037794e-02
7.183202e-02,8.514974e-02,1.118512e-02,7.396908e-02
8.777992e-02,7.973289e-02,9.328446e-03,6.922983e-02
9.415908e-02,8.383682e-02,8.691400e-03,8.355874e-02
1.192770e-01,7.467073e-02,8.116141e-03,6.528159e-02
1.348262e-01,9.092945e-02,7.137931e-03,9.780640e-02
1.594790e-01,6.754523e-02,7.069138e-03,5.996635e-02
1.746960e-01,6.052509e-02,6.928496e-03,5.749417e-02
1.956941e-01,6.808541e-02,6.267903e-03,6.118049e-02
2.195495e-01,4.648728e-02,6.128495e-03,2.991349e-02
2.342348e-01,5.821557e-02,5.926066e-03,5.528882e-02
2.576251e-01,5.619670e-02,5.820866e-03,5.226276e-02
2.719782e-01,5.310557e-02,5.718048e-03,4.491537e-02
2.916473e-01,5.730596e-02,5.669295e-03,5.186524e-02


==> csv-paper/quality-DS2/summary.csv <==
p_actual,errCUR,spect,tmiCURl_mean
1.924051e-02,9.229777e-02,6.621337e-02,9.928387e-02
2.582278e-02,8.079749e-02,4.035200e-02,7.987673e-02
3.240506e-02,7.874923e-02,1.309707e-02,9.300881e-02
4.481013e-02,4.533485e-02,1.016074e-02,4.102777e-02
5.130802e-02,5.410826e-02,8.534634e-03,5.871989e-02
6.362869e-02,6.187260e-02,6.903491e-03,6.528058e-02
7.004219e-02,5.689377e-02,6.417260e-03,5.482887e-02
8.227848e-02,4.203116e-02,6.306409e-03,3.334705e-02
8.860759e-02,4.761021e-02,5.952244e-03,4.807193e-02
1.190717e-01,5.031978e-02,5.595690e-03,5.085955e-02
1.372152e-01,3.736314e-02,5.571554e-03,3.347288e-02
1.551899e-01,3.789129e-02,5.068848e-03,2.923296e-02
1.729958e-01,4.391097e-02,4.912142e-03,4.729614e-02
1.906329e-01,3.756305e-02,4.775299e-03,3.638118e-02
2.197468e-01,4.097812e-02,4.578169e-03,4.045108e-02
2.369620e-01,3.656897e-02,4.325455e-03,3.581412e-02
2.540084e-01,3.460648e-02,4.129054e-03,3.063212e-02
2.708861e-01,3.239646e-02,4.071072e-03,2.892351e-02
2.989030e-01,3.393346e-02,3.804208e-03,2.966601e-02


==> csv-paper/quality-exp6/summary.csv <==
s_vec,errSVD,errCUR,tmiCURr
25,0.04960628287400617,0.2513259319961609,0.252505195642591
50,0.00276213586400995,0.024287522480950938,0.02413849335525842
75,0.00015379895628599507,0.001628210126429042,0.001598169441291502
100,8.563705812907205e-6,0.00014791605399683622,0.00014958790470288082
125,4.76837158203125e-7,9.509765595372494e-6,9.499556660771348e-6
150,2.655085081280287e-8,6.271139326223277e-7,6.219609145691149e-7
175,1.478382434666346e-9,3.916524051954473e-8,3.883901105507514e-8
200,8.231806349783987e-11,2.383524689171388e-9,2.40429769762185e-9
225,4.58356607812629e-12,1.5195992066425632e-10,1.5359120498128558e-10
250,2.552183214696408e-13,1.0058728304445057e-11,1.0041144398650708e-11


==> csv-paper/qualityp15-frankenstein/summary.csv <==
s_vec,errSVD,errCUR,tmiCURr
50,382744.07015443663,7.204059612085069e6,6.7858140566510055e6
150,318387.37145999743,7.204059612085069e6,6.848182597743239e6
250,271553.2066291187,7.204059612085069e6,6.773533615568794e6
350,233680.18856170026,7.204059612085069e6,6.976836995410942e6
450,201027.8442754225,7.204059612085069e6,6.850418923462215e6
550,172445.40576783183,7.204059612085069e6,6.95275185622545e6
650,146780.02356323216,7.204059612085069e6,6.853910345065044e6
750,124194.80546906959,7.204059612085069e6,6.936009338989976e6
850,104315.26487832883,7.204059612085069e6,6.787903911889069e6
950,86290.35005339627,7.204059612085069e6,6.914274640889632e6

